Spatial Guilds in the Serengeti Food Web Revealed by a Bayesian Group Model

Food webs, networks of feeding relationships among organisms, provide fundamental insights into mechanisms that determine ecosystem stability and persistence. Despite long-standing interest in the compartmental structure of food webs, past network analyses of food webs have been constrained by a standard definition of compartments, or modules, that requires many links within compartments and few links between them. Empirical analyses have been further limited by low-resolution data for primary producers. In this paper, we present a Bayesian computational method for identifying group structure in food webs using a flexible definition of a group that can describe both functional roles and standard compartments. The Serengeti ecosystem provides an opportunity to examine structure in a newly compiled food web that includes species-level resolution among plants, allowing us to address whether groups in the food web correspond to tightly-connected compartments or functional groups, and whether network structure reflects spatial or trophic organization, or a combination of the two. We have compiled the major mammalian and plant components of the Serengeti food web from published literature, and we infer its group structure using our method. We find that network structure corresponds to spatially distinct plant groups coupled at higher trophic levels by groups of herbivores, which are in turn coupled by carnivore groups. Thus the group structure of the Serengeti web represents a mixture of trophic guild structure and spatial patterns, in contrast to the standard compartments typically identified in ecological networks. From data consisting only of nodes and links, the group structure that emerges supports recent ideas on spatial coupling and energy channels in ecosystems that have been proposed as important for persistence.

==> tables/tab_S1_species_list.csv <==
%auto-ignore
"number","code","genus","species","name"
1,"CROCRO","Crocuta","crocuta","spotted hyena, laughing hyena"
2,"LYCPIC","Lycaon","pictus","African wild dog, African hunting dog"
3,"PANLEO","Panthera","leo","lion"
4,"PANPAR","Panthera","pardus","leopard"
5,"ACIJUB","Acinonyx","jubatus","cheetah"
6,"CANAUR","Canis","aureus","golden jackal"
7,"CANMES","Canis","mesomelas","black-backed jackal"
8,"LEPSER","Leptailurus","serval","serval"
9,"CARCAR","Caracal","caracal","caracal"
10,"CONTAU","Connochaetus","taurinus","wildebeest"
11,"GAZGRA","Gazella","granti","Grant's gazelle"
12,"GAZTHO","Gazella","thomsoni","Thompson's gazelle"
13,"EQUBUR","Equus","burchelli","Burchell's zebra"
14,"ALCBUS","Alcelaphus","buselaphus","hartebeest, kongoni"
15,"AEPMEL","Aepyceros","melampus","impala"
16,"DAMKOR","Damaliscus","korrigum","topi"
17,"KOBELL","Kobus","ellipsiprymnus","waterbuck"
18,"PHAAET","Phacochaerus","aethiopicus","warthog"
19,"TRASCR","Tragelaphus","scriptus","bushbuck"
20,"OUROUR","Ourebia","ourebi","oribi"
21,"REDRED","Redunca","redunca","reedbuck"
22,"PEDCAP","Pedetes","capensis","spring hare"
23,"TAUORY","Taurotragus","oryx","eland"
24,"RHAPUM","Rhabdomys","pumilio","four-striped grass mouse, four-striped grass rat"
25,"HIPAMP","Hippopotamus","amphibus","hippopotamus"
26,"CERAET","Cercopithecus","aethiops","vervet monkey"
27,"SYNCAF","Syncerus","caffer","cape buffalo"
28,"HETBRU","Heterohyrax","brucei","bush hyrax"
29,"PROCAP","Procavia","capensis","rock hyrax"
30,"AGAPLA","Agama","planiceps","agama lizard"
31,"PAPANU","Papio","anubis","olive baboon"
32,"GIRCAM","Giraffa","camelopardalis","giraffe"
33,"MADKIR","Madoqua","kirkii","dik-dik"
34,"LOXAFR","Loxodenta","africana","elephant"
35,"PANCOL","Panicum","coloratum","blue guinea grass"
36,"SPOPYR","Sporobolus","pyramidalis","dropseed"
37,"HYPFIL","Hyparrhenia","filipendula",""
38,"HARSCH","Harpachne","schimperi",""
39,"DIGMAC","Digitaria","macroblephara",""
40,"ERATEN","Eragrostis","tenuifolia","sticky lovegrass"
41,"GREBIC","Grewia","bicolor","raisin bush"
42,"ARIADO","Aristida","adoensis",""
43,"BRASEM","Brachiaria","semiundulata",""
44,"PENMEZ","Pennisetum","mezianum",""
45,"BOTINS","Bothriochloa","insculpta","pinhole grass"
46,"PANMAX","Panicum","maximum","buffalo grass"
47,"SIDSPP","Sida","spp.",""
48,"EUSPAS","Eustachys","paspaloides",""
49,"CROMAC","Croton","macrostachyus",""
50,"SOLINC","Solanum","incanum","poison apple"
51,"INDHOC","Indigofera","hochstetteri",""
52,"HIB","Hibiscus","spp.",""
53,"HETCON","Heteropogon","contortus","black spear grass"
54,"CYNDAC","Cynodon","dactylon",""
55,"THETRI","Themeda","triandra","red oat grass"
56,"BALAEG","Balanites","aegytiaca","green thorn"
57,"DIGSCA","Digitaria","scalarum/abysinnica",""
58,"DINRET","Dinebra","retroflexa","viper grass"
59,"ISCAFR","Ischaemum","afrum",""
60,"ERACIL","Eragostris","cilianensis","lovegrass"
61,"HYPRUF","Hyparrhenia","rufa","thatching grass"
62,"SPOFIM","Sporobolus","fimbriatus","dropseed grass"
63,"SPOSPI","Sporobolus","spicatus","spiky dropseed grass"
64,"MICKUN","Microchloa","kunthii","Kunth's smallgrass"
65,"ECHHAP","Echinochloa","haploclada",""
66,"DIGMIL","Digitaria","milanjiana",""
67,"PANDEU","Panicum","deustum","panic grass"
68,"DIGTER","Digitaria","ternata",""
69,"ANDSCH","Andropogon","schirensis",""
70,"CYMEXC","Cymbopogon","excavatus","turpentine grass"
71,"SETSPH","Setaria","sphacelata","golden bristle grass"
72,"TYPCAP","Typha","capensis",""
73,"SETPAL","Setaria","pallidifusca",""
74,"PHRMAU","Phragmites","mauritianus","common reed"
75,"ERAEXA","Eragrostis","exasperata","lovegrass"
76,"ANDGRE","Andropogon","greenwayi","bluestem grass"
77,"LONERI","Lonchocarpus","eriocalyx","broad-leafed lance-pod"
78,"SPOCEN","Sporobolus","centrifugus",""
79,"HYPADIS","Hyparrhenia","dissoluta",""
80,"CHLROX","Chloris","roxburghiana",""
81,"ARIHOR","Aristidia","hordacea",""
82,"CHLPYC","Chloris","pycnothrix","spiderweb chloris"
83,"PANREP","Panicum","repens","water panicum"
84,"ARIKEN","Aristidia","kenyensis",""
85,"COMMOL","Combretum","molle",""
86,"ACAXAN","Acacia","xanthophloea","fever tree"
87,"IDSKIL","Disperma","kilimandscharica",""
88,"VOSCUS","Vossia","cuspida","hippo grass"
89,"ODYJAE","Odyssea","jaegeri",""
90,"SPOIOC","Sporobolus","ioclados","pan dropseed"
91,"EUPCAN","Euphorbia","candelabrum","candelabra tree"
92,"SORVER","Sorghum","versicolor","wild sorghum grass"
93,"KIGAFR","Kigelia","africana","sausage tree"
94,"OLESPP","Olea","spp.",""
95,"SPOFES","Sporobolus","festivus","confetti dropseed grass"
96,"ACAPAL","Acacia","pallens",""
97,"CROSPI","Crotalaria","spinosa","lion's paw"
98,"DIGDIA","Digitaria","diagonalis",""
99,"BOSAUG","Boscia","augustifolia","small-leaved shepherd's tree"
100,"ACAROB","Acacia","robusta","stinking (robust) acacia"
101,"ACASEY","Acacia","seyal/hockii","white thorn"
102,"CHLGAY","Chloris","gayana","Rhodes grass"
103,"PENSTR","Pennisetum","stramineum",""
104,"COMMIAFR","Commiphora","africana/trothae","acacia bushland Commiphora"
105,"ACASEN","Acacia","senegal","three-thorned acacia"
106,"ACATOR","Acacia","tortilis","umbrella thorn"
107,"GREFAL","Grewia","fallax",""
108,"CISQUA","Cissus","quadrangularis",""
109,"CISROT","Cissus","rotundifolia",""
110,"COMMEAFR","Commelina","africana",""
111,"ALLRUB","Allophylus","rubifolus",""
112,"SENEHR","Sensevieria","ehrenbergiana",""
113,"PAVASS","Pavetta","assimilis",""
114,"PHYSEP","Phyllanthus","sepialis",""
115,"ACAFRU","Acalypha","fructicosa",""
116,"MAETRI","Maerua","triphllya",""
117,"FICGLU","Ficus","glumosa",""
118,"CRODIC","Croton","dichogamus",""
119,"SCLBIR","Sclerocarya","birrea","marula tree"
120,"CAPTOM","Capparis","tomentosa","wild caper bush"
121,"XIMCAF","Ximenia","caffra",""
122,"COROVA","Cordia","ovalis","sandpaper bush"
123,"GREWTRI","Grewia","trichocarpa",""
124,"ABUANG","Abutilon","angulatum",""
125,"PAPCAP","Pappaea","capensis","indaba tree"
126,"COMSCH","Commiphora","schimperi",""
127,"ALBUSPP","Albuca","spp.",""
128,"FICING","Ficus","ingens",""
129,"HOSOPP","Hoslundia","opposita",""
130,"OCISUA","Ocinum","suave",""
131,"CECCIL","Cenchrus","ciliaris","blue buffalo grass"
132,"SOLDEN","Solanum","dennekense",""
133,"ALOMAC","Aloe","macrosiphon",""
134,"INDBAS","Indigofera","basiflora",""
135,"IPOOBS","Ipomoea","obscura",""
136,"ALBHAR","Albizia","harveyi",""
137,"FICTHI","Ficus","thinningii","strangler fig"
138,"EMICOC","Emilia","coccinea",""
139,"CYPNIE","Cyphostemma","nierensis",""
140,"SPISPP","Spirocarpa","spp.",""
141,"SENSUF","Sensevieria","suffruticosa",""
142,"PUPLAP","Pupalia","lappacea",""
143,"ALOSEC","Aloe","secundiflora",""
144,"TURFIS","Turreae","fischeri",""
145,"PAVPAT","Pavonia","patens",""
146,"JASFLU","Jasminum","fluminense",""
147,"ACACLA","Acacia","clavigera",""
148,"CASDID","Cassia","didymobotrya",""
149,"KEDFOE","Kedrotis","foetidissima",""
150,"HYPFOR","Hypoestes","forskalii",""
151,"ZISMUC","Zisiphus","mucronata",""
152,"COMMER","Commiphora","merkeri",""
153,"BLEACA","Blepharis","acanthoides",""
154,"IBOSPP","Iboza","sp.",""
155,"RHOREV","Rhoicissus","revoilii",""
156,"KALSPP","Kalanchoe","sp.",""
157,"SOLNIG","Solanum","nigrum",""
158,"ACHASP","Achyranthes","aspera",""
159,"DIGVEL","Digitaria","velutina",""
160,"TRIEIC","Tricholaena","eichingeri",""
161,"LIPUKA","Lippia","ukambensis",""
162,"HELSTE","Heliotropium","steudneri","scorpion flower"
163,"KYLNER","Kyllinga","nervosa",""
164,"SPOSTA","Sporobolus","stapfianus",""
165,"CYPKIL","Cyperus","kilimandscharica",""
166,"PELCAL","Pellaea","calomelanos",""
167,"SPOPEL","Sporobolus","pellucidus",""
168,"ERAASP","Eragrostis","aspera","rough lovegrass"
169,"ERINUB","Eriochloa","nubica",""
170,"DIHAMP","Diheteropogon","amplectus",""


==> tables/tab_S2_edge_list.csv <==
%auto-ignore
"prey_code","pred_code"
"PHAAET","ACIJUB"
"REDRED","ACIJUB"
"AEPMEL","ACIJUB"
"GAZGRA","ACIJUB"
"GAZTHO","ACIJUB"
"OUROUR","ACIJUB"
"MADKIR","ACIJUB"
"CONTAU","ACIJUB"
"CYNDAC","AEPMEL"
"PENMEZ","AEPMEL"
"PANMAX","AEPMEL"
"CHLGAY","AEPMEL"
"THETRI","AEPMEL"
"SPOPYR","AEPMEL"
"SPOFES","AEPMEL"
"ARIADO","AEPMEL"
"HYPFIL","AEPMEL"
"HYPRUF","AEPMEL"
"ACATOR","AEPMEL"
"ACAPAL","AEPMEL"
"SOLINC","AEPMEL"
"INDHOC","AEPMEL"
"SIDSPP","AEPMEL"
"COMMOL","AEPMEL"
"GREBIC","AEPMEL"
"ACASEN","AEPMEL"
"HARSCH","AEPMEL"
"CROMAC","AEPMEL"
"HIB","AEPMEL"
"BRASEM","AEPMEL"
"FICTHI","AGAPLA"
"HIB","AGAPLA"
"GREFAL","AGAPLA"
"MAETRI","AGAPLA"
"COMMEAFR","AGAPLA"
"ALBUSPP","AGAPLA"
"CISQUA","AGAPLA"
"CISROT","AGAPLA"
"CYNDAC","ALCBUS"
"PENMEZ","ALCBUS"
"DIGMAC","ALCBUS"
"HARSCH","ALCBUS"
"EUSPAS","ALCBUS"
"HETCON","ALCBUS"
"PANCOL","ALCBUS"
"THETRI","ALCBUS"
"BOTINS","ALCBUS"
"SPOPYR","ALCBUS"
"ARIADO","ALCBUS"
"HYPFIL","ALCBUS"
"SPOSPI","ALCBUS"
"DIGSCA","ALCBUS"
"HYPRUF","ALCBUS"
"ISCAFR","ALCBUS"
"DINRET","ALCBUS"
"SOLINC","ALCBUS"
"SIDSPP","ALCBUS"
"HARSCH","ALCBUS"
"BRASEM","ALCBUS"
"GAZTHO","CANAUR"
"GAZGRA","CANAUR"
"CONTAU","CANAUR"
"EQUBUR","CANAUR"
"MADKIR","CANMES"
"MADKIR","CARCAR"
"PROCAP","CARCAR"
"RHAPUM","CARCAR"
"PEDCAP","CARCAR"
"MADKIR","CARCAR"
"CYNDAC","CERAET"
"ACAXAN","CERAET"
"ACATOR","CERAET"
"CYNDAC","CONTAU"
"PENMEZ","CONTAU"
"DIGMAC","CONTAU"
"MICKUN","CONTAU"
"DIGDIA","CONTAU"
"EUSPAS","CONTAU"
"PANCOL","CONTAU"
"ERATEN","CONTAU"
"PANMAX","CONTAU"
"CHLGAY","CONTAU"
"THETRI","CONTAU"
"BOTINS","CONTAU"
"ERACIL","CONTAU"
"SPOPYR","CONTAU"
"ARIADO","CONTAU"
"HYPFIL","CONTAU"
"DIGSCA","CONTAU"
"HYPRUF","CONTAU"
"ISCAFR","CONTAU"
"DINRET","CONTAU"
"SOLINC","CONTAU"
"INDHOC","CONTAU"
"SIDSPP","CONTAU"
"HARSCH","CONTAU"
"BRASEM","CONTAU"
"EQUBUR","CROCRO"
"KOBELL","CROCRO"
"CONTAU","CROCRO"
"ALCBUS","CROCRO"
"DAMKOR","CROCRO"
"PHAAET","CROCRO"
"REDRED","CROCRO"
"AEPMEL","CROCRO"
"GAZGRA","CROCRO"
"GAZTHO","CROCRO"
"OUROUR","CROCRO"
"MADKIR","CROCRO"
"CYNDAC","DAMKOR"
"PENMEZ","DAMKOR"
"HARSCH","DAMKOR"
"THETRI","DAMKOR"
"BOTINS","DAMKOR"
"ERACIL","DAMKOR"
"SPOPYR","DAMKOR"
"ARIADO","DAMKOR"
"SPOSPI","DAMKOR"
"ODYJAE","DAMKOR"
"VOSCUS","DAMKOR"
"HYPRUF","DAMKOR"
"HARSCH","DAMKOR"
"CROMAC","DAMKOR"
"HIB","DAMKOR"
"BRASEM","DAMKOR"
"HIB","DAMKOR"
"CYNDAC","EQUBUR"
"PENMEZ","EQUBUR"
"DIGMAC","EQUBUR"
"EUSPAS","EQUBUR"
"HETCON","EQUBUR"
"PANCOL","EQUBUR"
"ERATEN","EQUBUR"
"THETRI","EQUBUR"
"BOTINS","EQUBUR"
"SPOPYR","EQUBUR"
"ARIADO","EQUBUR"
"HYPFIL","EQUBUR"
"HYPRUF","EQUBUR"
"ISCAFR","EQUBUR"
"DINRET","EQUBUR"
"SOLINC","EQUBUR"
"GREBIC","EQUBUR"
"HARSCH","EQUBUR"
"CROMAC","EQUBUR"
"BRASEM","EQUBUR"
"CYNDAC","GAZGRA"
"PENSTR","GAZGRA"
"PENMEZ","GAZGRA"
"DIGMAC","GAZGRA"
"SPOFIM","GAZGRA"
"MICKUN","GAZGRA"
"HARSCH","GAZGRA"
"EUSPAS","GAZGRA"
"HETCON","GAZGRA"
"PANCOL","GAZGRA"
"ERATEN","GAZGRA"
"THETRI","GAZGRA"
"BOTINS","GAZGRA"
"ARIADO","GAZGRA"
"HYPFIL","GAZGRA"
"DIGSCA","GAZGRA"
"HYPRUF","GAZGRA"
"ISCAFR","GAZGRA"
"DINRET","GAZGRA"
"BALAEG","GAZGRA"
"SOLINC","GAZGRA"
"INDHOC","GAZGRA"
"SIDSPP","GAZGRA"
"IDSKIL","GAZGRA"
"GREBIC","GAZGRA"
"HIB","GAZGRA"
"CYNDAC","GAZTHO"
"PENMEZ","GAZTHO"
"DIGMAC","GAZTHO"
"SPOFIM","GAZTHO"
"MICKUN","GAZTHO"
"DIGDIA","GAZTHO"
"HARSCH","GAZTHO"
"EUSPAS","GAZTHO"
"HETCON","GAZTHO"
"PANCOL","GAZTHO"
"ERATEN","GAZTHO"
"THETRI","GAZTHO"
"BOTINS","GAZTHO"
"ERACIL","GAZTHO"
"ARIADO","GAZTHO"
"DIGSCA","GAZTHO"
"HYPRUF","GAZTHO"
"ISCAFR","GAZTHO"
"DINRET","GAZTHO"
"BALAEG","GAZTHO"
"SOLINC","GAZTHO"
"INDHOC","GAZTHO"
"SIDSPP","GAZTHO"
"HARSCH","GAZTHO"
"BRASEM","GAZTHO"
"BALAEG","GIRCAM"
"ACATOR","GIRCAM"
"SOLINC","GIRCAM"
"INDHOC","GIRCAM"
"SIDSPP","GIRCAM"
"GREBIC","GIRCAM"
"GREFAL","GIRCAM"
"ACASEN","GIRCAM"
"ACASEY","GIRCAM"
"COMMIAFR","GIRCAM"
"COROVA","GIRCAM"
"ACAROB","GIRCAM"
"CROMAC","GIRCAM"
"OLESPP","GIRCAM"
"HIB","GIRCAM"
"SOLINC","GIRCAM"
"INDHOC","GIRCAM"
"ACATOR","GIRCAM"
"ACASEN","GIRCAM"
"ACASEY","GIRCAM"
"ACAROB","GIRCAM"
"BALAEG","GIRCAM"
"COMMIAFR","GIRCAM"
"COROVA","GIRCAM"
"GREBIC","GIRCAM"
"HIB","GIRCAM"
"GREFAL","GIRCAM"
"SIDSPP","GIRCAM"
"CROMAC","GIRCAM"
"OLESPP","GIRCAM"
"HIB","GIRCAM"
"MAETRI","GIRCAM"
"PHYSEP","GIRCAM"
"PAVASS","GIRCAM"
"GREWTRI","GIRCAM"
"CYNDAC","HETBRU"
"PENSTR","HETBRU"
"PENMEZ","HETBRU"
"HETCON","HETBRU"
"PANMAX","HETBRU"
"THETRI","HETBRU"
"ARIADO","HETBRU"
"CECCIL","HETBRU"
"HELSTE","HETBRU"
"BALAEG","HETBRU"
"CAPTOM","HETBRU"
"COROVA","HETBRU"
"FICTHI","HETBRU"
"HIB","HETBRU"
"GREFAL","HETBRU"
"HYPFOR","HETBRU"
"SENEHR","HETBRU"
"SENSUF","HETBRU"
"PUPLAP","HETBRU"
"SCLBIR","HETBRU"
"COMSCH","HETBRU"
"COMMER","HETBRU"
"CASDID","HETBRU"
"MAETRI","HETBRU"
"COMMEAFR","HETBRU"
"EMICOC","HETBRU"
"IPOOBS","HETBRU"
"KALSPP","HETBRU"
"KEDFOE","HETBRU"
"ACAFRU","HETBRU"
"CRODIC","HETBRU"
"PHYSEP","HETBRU"
"DIGVEL","HETBRU"
"TRIEIC","HETBRU"
"HOSOPP","HETBRU"
"OCISUA","HETBRU"
"ALBUSPP","HETBRU"
"ALOMAC","HETBRU"
"ALOSEC","HETBRU"
"ABUANG","HETBRU"
"HIB","HETBRU"
"HIB","HETBRU"
"PAVPAT","HETBRU"
"TURFIS","HETBRU"
"ACACLA","HETBRU"
"SPISPP","HETBRU"
"ALBHAR","HETBRU"
"FICGLU","HETBRU"
"FICING","HETBRU"
"XIMCAF","HETBRU"
"JASFLU","HETBRU"
"INDBAS","HETBRU"
"ZISMUC","HETBRU"
"PAVASS","HETBRU"
"ALLRUB","HETBRU"
"PAPCAP","HETBRU"
"SOLDEN","HETBRU"
"GREWTRI","HETBRU"
"LIPUKA","HETBRU"
"CISQUA","HETBRU"
"CISROT","HETBRU"
"CYPNIE","HETBRU"
"CYNDAC","HIPAMP"
"HETCON","HIPAMP"
"CHLGAY","HIPAMP"
"THETRI","HIPAMP"
"BOTINS","HIPAMP"
"SPOPYR","HIPAMP"
"HYPFIL","HIPAMP"
"PANREP","HIPAMP"
"CYNDAC","KOBELL"
"DIGTER","KOBELL"
"HETCON","KOBELL"
"PANCOL","KOBELL"
"PANMAX","KOBELL"
"CHLGAY","KOBELL"
"ANDSCH","KOBELL"
"HYPFIL","KOBELL"
"CYMEXC","KOBELL"
"ACATOR","KOBELL"
"PHRMAU","KOBELL"
"TYPCAP","KOBELL"
"RHAPUM","LEPSER"
"AGAPLA","LEPSER"
"CYNDAC","LOXAFR"
"THETRI","LOXAFR"
"SPOPYR","LOXAFR"
"ARIADO","LOXAFR"
"HYPFIL","LOXAFR"
"SOLINC","LOXAFR"
"INDHOC","LOXAFR"
"SIDSPP","LOXAFR"
"GREBIC","LOXAFR"
"ACASEN","LOXAFR"
"HARSCH","LOXAFR"
"CROMAC","LOXAFR"
"BRASEM","LOXAFR"
"HIB","LOXAFR"
"CYNDAC","LOXAFR"
"THETRI","LOXAFR"
"SPOPYR","LOXAFR"
"ARIADO","LOXAFR"
"HYPFIL","LOXAFR"
"SOLINC","LOXAFR"
"INDHOC","LOXAFR"
"ACATOR","LOXAFR"
"ACASEN","LOXAFR"
"BALAEG","LOXAFR"
"CAPTOM","LOXAFR"
"COROVA","LOXAFR"
"GREBIC","LOXAFR"
"HIB","LOXAFR"
"GREFAL","LOXAFR"
"SIDSPP","LOXAFR"
"HARSCH","LOXAFR"
"CROMAC","LOXAFR"
"BRASEM","LOXAFR"
"HIB","LOXAFR"
"BLEACA","LOXAFR"
"SENEHR","LOXAFR"
"SCLBIR","LOXAFR"
"COMSCH","LOXAFR"
"COMMER","LOXAFR"
"MAETRI","LOXAFR"
"COMMEAFR","LOXAFR"
"ACAFRU","LOXAFR"
"CRODIC","LOXAFR"
"PHYSEP","LOXAFR"
"IBOSPP","LOXAFR"
"ABUANG","LOXAFR"
"FICGLU","LOXAFR"
"FICING","LOXAFR"
"XIMCAF","LOXAFR"
"INDBAS","LOXAFR"
"ZISMUC","LOXAFR"
"PAVASS","LOXAFR"
"ALLRUB","LOXAFR"
"PAPCAP","LOXAFR"
"GREWTRI","LOXAFR"
"CISQUA","LOXAFR"
"CISROT","LOXAFR"
"RHOREV","LOXAFR"
"CONTAU","LYCPIC"
"GAZTHO","LYCPIC"
"GAZGRA","LYCPIC"
"EQUBUR","LYCPIC"
"DAMKOR","LYCPIC"
"ALCBUS","LYCPIC"
"PHAAET","LYCPIC"
"TRASCR","LYCPIC"
"AEPMEL","LYCPIC"
"RHAPUM","LYCPIC"
"EQUBUR","LYCPIC"
"KOBELL","LYCPIC"
"CONTAU","LYCPIC"
"ALCBUS","LYCPIC"
"DAMKOR","LYCPIC"
"PHAAET","LYCPIC"
"REDRED","LYCPIC"
"AEPMEL","LYCPIC"
"GAZGRA","LYCPIC"
"GAZTHO","LYCPIC"
"BOSAUG","MADKIR"
"SOLINC","MADKIR"
"INDHOC","MADKIR"
"COMMIAFR","MADKIR"
"HETCON","MADKIR"
"PANMAX","MADKIR"
"CECCIL","MADKIR"
"SOLINC","MADKIR"
"INDHOC","MADKIR"
"BOSAUG","MADKIR"
"CAPTOM","MADKIR"
"COMMIAFR","MADKIR"
"COROVA","MADKIR"
"HIB","MADKIR"
"ERATEN","MADKIR"
"SENEHR","MADKIR"
"ACHASP","MADKIR"
"MAETRI","MADKIR"
"COMMEAFR","MADKIR"
"KALSPP","MADKIR"
"ACAFRU","MADKIR"
"ARIKEN","MADKIR"
"HOSOPP","MADKIR"
"OCISUA","MADKIR"
"ALOMAC","MADKIR"
"HIB","MADKIR"
"HIB","MADKIR"
"FICGLU","MADKIR"
"INDBAS","MADKIR"
"ALLRUB","MADKIR"
"SOLDEN","MADKIR"
"SOLNIG","MADKIR"
"GREWTRI","MADKIR"
"ANDGRE","OUROUR"
"THETRI","OUROUR"
"HETCON","OUROUR"
"SPOCEN","OUROUR"
"CONTAU","PANLEO"
"EQUBUR","PANLEO"
"GAZTHO","PANLEO"
"SYNCAF","PANLEO"
"DAMKOR","PANLEO"
"PHAAET","PANLEO"
"GAZGRA","PANLEO"
"ALCBUS","PANLEO"
"GIRCAM","PANLEO"
"AEPMEL","PANLEO"
"REDRED","PANLEO"
"RHAPUM","PANLEO"
"PANLEO","PANLEO"
"CROCRO","PANLEO"
"SYNCAF","PANLEO"
"TAUORY","PANLEO"
"EQUBUR","PANLEO"
"KOBELL","PANLEO"
"CONTAU","PANLEO"
"ALCBUS","PANLEO"
"DAMKOR","PANLEO"
"PHAAET","PANLEO"
"REDRED","PANLEO"
"AEPMEL","PANLEO"
"GAZGRA","PANLEO"
"GAZTHO","PANLEO"
"OUROUR","PANLEO"
"MADKIR","PANLEO"
"TRASCR","PANLEO"
"OUROUR","PANLEO"
"GIRCAM","PANLEO"
"CROCRO","PANLEO"
"GAZTHO","PANPAR"
"GAZGRA","PANPAR"
"REDRED","PANPAR"
"CONTAU","PANPAR"
"DAMKOR","PANPAR"
"ALCBUS","PANPAR"
"EQUBUR","PANPAR"
"KOBELL","PANPAR"
"AEPMEL","PANPAR"
"TRASCR","PANPAR"
"PHAAET","PANPAR"
"PAPANU","PANPAR"
"CANAUR","PANPAR"
"CANMES","PANPAR"
"LEPSER","PANPAR"
"ACIJUB","PANPAR"
"HETBRU","PANPAR"
"RHAPUM","PANPAR"
"PEDCAP","PANPAR"
"HETBRU","PANPAR"
"LEPSER","PANPAR"
"CANMES","PANPAR"
"PAPANU","PANPAR"
"TRASCR","PANPAR"
"EQUBUR","PANPAR"
"CONTAU","PANPAR"
"PHAAET","PANPAR"
"REDRED","PANPAR"
"AEPMEL","PANPAR"
"GAZGRA","PANPAR"
"GAZTHO","PANPAR"
"OUROUR","PANPAR"
"MADKIR","PANPAR"
"SPOIOC","PAPANU"
"HETCON","PAPANU"
"PANCOL","PAPANU"
"THETRI","PAPANU"
"HYPFIL","PAPANU"
"ECHHAP","PAPANU"
"SORVER","PAPANU"
"SOLINC","PAPANU"
"CROSPI","PAPANU"
"ACAXAN","PAPANU"
"ACASEN","PAPANU"
"ACASEY","PAPANU"
"ACAROB","PAPANU"
"BALAEG","PAPANU"
"KIGAFR","PAPANU"
"CAPTOM","PAPANU"
"COMMIAFR","PAPANU"
"EUPCAN","PAPANU"
"SCLBIR","PAPANU"
"PANDEU","PAPANU"
"DIGMIL","PAPANU"
"IPOOBS","PAPANU"
"ACAFRU","PAPANU"
"CRODIC","PAPANU"
"DIGVEL","PAPANU"
"HIB","PAPANU"
"ALBHAR","PAPANU"
"CISROT","PAPANU"
"CHLPYC","PEDCAP"
"CYNDAC","PEDCAP"
"DIGDIA","PEDCAP"
"HARSCH","PEDCAP"
"DIGTER","PEDCAP"
"THETRI","PEDCAP"
"ERAEXA","PEDCAP"
"ARIHOR","PEDCAP"
"ARIKEN","PEDCAP"
"CYNDAC","PHAAET"
"HETCON","PHAAET"
"CHLGAY","PHAAET"
"THETRI","PHAAET"
"ERAEXA","PHAAET"
"SPOPYR","PHAAET"
"ECHHAP","PHAAET"
"KYLNER","PROCAP"
"CHLPYC","PROCAP"
"CYNDAC","PROCAP"
"PENSTR","PROCAP"
"PENMEZ","PROCAP"
"DIGMAC","PROCAP"
"MICKUN","PROCAP"
"DIGTER","PROCAP"
"HETCON","PROCAP"
"PANMAX","PROCAP"
"THETRI","PROCAP"
"BOTINS","PROCAP"
"ARIADO","PROCAP"
"CECCIL","PROCAP"
"SOLINC","PROCAP"
"CAPTOM","PROCAP"
"COROVA","PROCAP"
"HIB","PROCAP"
"GREFAL","PROCAP"
"COMMOL","PROCAP"
"ERAASP","PROCAP"
"ERATEN","PROCAP"
"BLEACA","PROCAP"
"HYPFOR","PROCAP"
"PELCAL","PROCAP"
"SENEHR","PROCAP"
"SENSUF","PROCAP"
"ACHASP","PROCAP"
"PUPLAP","PROCAP"
"SCLBIR","PROCAP"
"COMSCH","PROCAP"
"CASDID","PROCAP"
"DIHAMP","PROCAP"
"MAETRI","PROCAP"
"COMMEAFR","PROCAP"
"EMICOC","PROCAP"
"IPOOBS","PROCAP"
"KEDFOE","PROCAP"
"CYPKIL","PROCAP"
"ACAFRU","PROCAP"
"CRODIC","PROCAP"
"PHYSEP","PROCAP"
"ARIHOR","PROCAP"
"ARIKEN","PROCAP"
"BRASEM","PROCAP"
"ERINUB","PROCAP"
"SPOPEL","PROCAP"
"SPOSTA","PROCAP"
"HOSOPP","PROCAP"
"IBOSPP","PROCAP"
"OCISUA","PROCAP"
"ALBUSPP","PROCAP"
"ALOMAC","PROCAP"
"ALOSEC","PROCAP"
"ABUANG","PROCAP"
"HIB","PROCAP"
"HIB","PROCAP"
"HIB","PROCAP"
"PAVPAT","PROCAP"
"TURFIS","PROCAP"
"ACACLA","PROCAP"
"SPISPP","PROCAP"
"ALBHAR","PROCAP"
"FICGLU","PROCAP"
"FICING","PROCAP"
"XIMCAF","PROCAP"
"JASFLU","PROCAP"
"PAVASS","PROCAP"
"ALLRUB","PROCAP"
"PAPCAP","PROCAP"
"SOLDEN","PROCAP"
"SOLNIG","PROCAP"
"GREWTRI","PROCAP"
"CISQUA","PROCAP"
"CISROT","PROCAP"
"CYPNIE","PROCAP"
"RHOREV","PROCAP"
"HYPADIS","REDRED"
"PANMAX","REDRED"
"HETCON","REDRED"
"CYNDAC","RHAPUM"
"PENMEZ","RHAPUM"
"DIGMAC","RHAPUM"
"HARSCH","RHAPUM"
"EUSPAS","RHAPUM"
"HETCON","RHAPUM"
"PANCOL","RHAPUM"
"THETRI","RHAPUM"
"BOTINS","RHAPUM"
"CHLROX","RHAPUM"
"ERATEN","RHAPUM"
"ERATEN","RHAPUM"
"CYNDAC","SYNCAF"
"PENMEZ","SYNCAF"
"DIGMAC","SYNCAF"
"PANCOL","SYNCAF"
"PANMAX","SYNCAF"
"THETRI","SYNCAF"
"SPOPYR","SYNCAF"
"ARIADO","SYNCAF"
"HYPFIL","SYNCAF"
"SOLINC","SYNCAF"
"SIDSPP","SYNCAF"
"GREBIC","SYNCAF"
"HARSCH","SYNCAF"
"CROMAC","SYNCAF"
"BRASEM","SYNCAF"
"HIB","SYNCAF"
"CYNDAC","TAUORY"
"EUSPAS","TAUORY"
"SETPAL","TAUORY"
"SETSPH","TAUORY"
"PANMAX","TAUORY"
"THETRI","TAUORY"
"BOTINS","TAUORY"
"PANDEU","TAUORY"
"ACATOR","TAUORY"
"IDSKIL","TAUORY"
"COMMOL","TAUORY"
"GREBIC","TAUORY"
"LONERI","TAUORY"
"DIGMIL","TAUORY"
"CHLROX","TAUORY"
"HETCON","TRASCR"
"THETRI","TRASCR"
"HYPFIL","TRASCR"
"ECHHAP","TRASCR"


==> tables/tab_S3_consensus_partition.csv <==
%auto-ignore
"code","group"
"CROCRO",1
"LYCPIC",1
"PANLEO",1
"PANPAR",1
"ACIJUB",1
"CANAUR",2
"CANMES",3
"LEPSER",3
"CARCAR",3
"CONTAU",4
"GAZGRA",4
"GAZTHO",4
"EQUBUR",4
"ALCBUS",4
"AEPMEL",4
"DAMKOR",4
"KOBELL",5
"PHAAET",5
"TRASCR",5
"OUROUR",5
"REDRED",5
"PEDCAP",5
"TAUORY",5
"RHAPUM",5
"HIPAMP",5
"CERAET",5
"SYNCAF",6
"HETBRU",7
"PROCAP",7
"AGAPLA",8
"PAPANU",9
"GIRCAM",9
"MADKIR",9
"LOXAFR",10
"PANCOL",11
"SPOPYR",11
"HYPFIL",11
"HARSCH",11
"DIGMAC",11
"ERATEN",11
"GREBIC",11
"ARIADO",11
"BRASEM",11
"PENMEZ",11
"BOTINS",11
"PANMAX",11
"SIDSPP",11
"EUSPAS",11
"CROMAC",11
"SOLINC",11
"INDHOC",11
"HIB",11
"HETCON",11
"CYNDAC",11
"THETRI",11
"BALAEG",11
"DIGSCA",12
"DINRET",12
"ISCAFR",12
"ERACIL",12
"HYPRUF",12
"SPOFIM",12
"SPOSPI",12
"MICKUN",13
"ECHHAP",14
"DIGMIL",14
"PANDEU",14
"DIGTER",14
"ANDSCH",14
"CYMEXC",14
"SETSPH",14
"TYPCAP",14
"SETPAL",14
"PHRMAU",14
"ERAEXA",14
"ANDGRE",14
"LONERI",14
"SPOCEN",14
"HYPADIS",14
"CHLROX",14
"ARIHOR",14
"CHLPYC",14
"PANREP",14
"ARIKEN",14
"COMMOL",14
"ACAXAN",14
"IDSKIL",14
"VOSCUS",14
"ODYJAE",14
"SPOIOC",14
"EUPCAN",14
"SORVER",14
"KIGAFR",14
"OLESPP",14
"SPOFES",14
"ACAPAL",14
"CROSPI",14
"DIGDIA",14
"BOSAUG",14
"ACAROB",14
"ACASEY",14
"CHLGAY",14
"PENSTR",14
"COMMIAFR",14
"ACASEN",15
"ACATOR",15
"GREFAL",16
"CISQUA",16
"CISROT",16
"COMMEAFR",16
"ALLRUB",16
"SENEHR",16
"PAVASS",16
"PHYSEP",16
"ACAFRU",16
"MAETRI",16
"FICGLU",16
"CRODIC",16
"SCLBIR",16
"CAPTOM",16
"XIMCAF",16
"COROVA",16
"GREWTRI",16
"ABUANG",16
"PAPCAP",16
"COMSCH",16
"ALBUSPP",16
"FICING",16
"HOSOPP",16
"OCISUA",16
"CECCIL",16
"SOLDEN",16
"ALOMAC",16
"INDBAS",16
"IPOOBS",16
"ALBHAR",16
"FICTHI",16
"EMICOC",16
"CYPNIE",16
"SPISPP",16
"SENSUF",16
"PUPLAP",16
"ALOSEC",16
"TURFIS",16
"PAVPAT",16
"JASFLU",16
"ACACLA",16
"CASDID",16
"KEDFOE",16
"HYPFOR",16
"ZISMUC",16
"COMMER",16
"BLEACA",16
"IBOSPP",16
"RHOREV",16
"KALSPP",16
"SOLNIG",16
"ACHASP",16
"DIGVEL",16
"TRIEIC",16
"LIPUKA",16
"HELSTE",16
"KYLNER",16
"SPOSTA",16
"CYPKIL",16
"PELCAL",16
"SPOPEL",16
"ERAASP",16
"ERINUB",16
"DIHAMP",16


==> tables/tab_S4_link_density.csv <==
%auto-ignore
"","1","2","3","4","5","6","7","8","9","10","11","12","13","14","15","16"
"1",0,0,0,0,0,0.109375,0,0,0,0,0,0.166666666666667,0.828125,0.421875,0,0
"2",0,0,0,0,0.0392857142857143,0,0,0,0,0.0775,0,0.158333333333333,0.0875,0,0,0
"3",0,0,0,0,0.142857142857143,0,0,0,0,0.15,0,0.5,0,1,0,0
"4",0,0,0,0.12,0,0,0,0,0,0,0,0,0,0,0,0
"5",0,0,0,0.914285714285714,0,0,0,0.571428571428571,0,0,0,0,0,0,0,0
"6",0,0,0,0,0,0,0,0,0.333333333333333,0,0,0,0,0,0,0
"7",0,0,0,0,0.701298701298701,0.0454545454545455,0,0,0,0.190909090909091,0,0.303030303030303,0.454545454545455,0.636363636363636,0,0.727272727272727
"8",0,0,0,0.2,0,0,0,0,0,0,0,0,0,0,0,0
"9",0,0,0,0.133333333333333,0,0,0,0,0,0,0,0,0,0,0,0
"10",0,0,0,0.52,0,0,0,0,0.1,0,0,0,0,0,0,0
"11",0,0,0,0,0.571428571428571,0,0,0,0,0,0,0,0,0,0,0
"12",0,0,0,0.4,0,0,0,0,0.222222222222222,0,0,0,0,0,0,0
"13",0,0,0,0.1,0,0,0,0,0.166666666666667,0,0,0,0,0,0,0
"14",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"15",0,0,0,0,0.428571428571429,0,0,0,0,0,0,0,0.5,0,0,0
"16",0,0,0,0.2,0,0,0,0,0,0,0,0,0,0,0,0

